Interpreting MAD within multiple accretion regimes

General relativistic magnetohydrodynamic (GRMHD) simulations of accreting black holes in the radiatively inefficient regime show that systems with sufficient magnetic poloidal flux become magnetically arrested disc (MAD) systems, with a well-defined relationship between the magnetic flux and the mass accretion rate. Recently, Zamaninasab (2014) report that the jet magnetic flux and accretion disc luminosity are tightly correlated over 7 orders of magnitude for a sample of 76 radio-loud active galaxies, concluding that the data are explained by the MAD mode of accretion. Their analysis assumes radiatively efficient accretion, and their sample consists primarily of radiatively efficient sources, while GRMHD simulations of MAD thus far have been carried out in the radiatively inefficient regime. We propose a model to interpret MAD systems in the context of multiple accretion regimes, and apply it to the sample in Zamaninasab (2014), along with additional radiatively inefficient sources from archival data. We show that most of the radiatively inefficient radio-loud galaxies are consistent with being MAD systems. Assuming the MAD relationship found in radiatively inefficient simulations holds at other accretion regimes, a significant fraction of our sample can be candidates for MAD systems. Future GRMHD simulations have yet to verify the validity of this assumption.

==> readme.txt <==
% readme.txt 
% Philip Mocz, pmocz@cfa.harvard.edu, 
% (1) Harvard University, Cambridge, MA 02138, USA
%
% Files being submitted to MNRAS are:
%
%   README.TXT     this file
%   MS.TEX         tex file for paper
%   MS.DVI         dvi file for paper
%   MS.PS          postscript file for paper
%   MS.PDF         pdf file for paper
%   MYBIB.BIB      bibliography file
%   MS.BBL         bibliography file
%   MN2E.BST       bibliography style file
%   MN2E.CLS       mnras class file
%   *.EPS          figures


